Graph Relations and Constrained Homomorphism Partial Orders

We consider constrained variants of graph homomorphisms such as embeddings, monomorphisms, full homomorphisms, surjective homomorpshims, and locally constrained homomorphisms. We also introduce a new variation on this theme which derives from relations between graphs and is related to multihomomorphisms. This gives a generalization of surjective homomorphisms and naturally leads to notions of R-retractions, R-cores, and R-cocores of graphs. Both R-cores and R-cocores of graphs are unique up to isomorphism and can be computed in polynomial time. The theory of the graph homomorphism order is well developed, and from it we consider analogous notions defined for orders induced by constrained homomorphisms. We identify corresponding cores, prove or disprove universality, characterize gaps and dualities. We give a new and significantly easier proof of the universality of the homomorphism order by showing that even the class of oriented cycles is universal. We provide a systematic approach to simplify the proofs of several earlier results in this area. We explore in greater detail locally injective homomorphisms on connected graphs, characterize gaps and show universality. We also prove that for every $d\geq 3$ the homomorphism order on the class of line graphs of graphs with maximum degree $d$ is universal.

==> Chapter1/outline.txt <==
1 homomorphism
1.1 motivation and definition
1.2 basic properties
1.2.1 distance diameter  coloring
1.3 existence
1.4 homomorphism oder
1.5 constrained homomorphism
1.5.1 bij, inj, sur
1.5.2 locally bij/inj/sur


updated

2 homomorphism 简单介绍，不用分这么细节
1.1 motivation and definition
1.2 basic properties
1.2.1 distance diameter coloring
1.3 equivalence
%1.4 homomorphism oder
1.5 complexity


==> Chapter2/______.txt <==
1.定义，等价定义等

2。历史

3。基本的性质和例子

==> Chapter3/idea.txt <==
1.两边都没有关系的最简单的例子

P_2和任意odd cycle

P_1和P_2的关系是完全解决的

那么P_3呢

==> Introduction/outline.txt <==
1.写几句关于binary relation

complete graph K_3
P_3

C_n

loop-free

Chromatic number

diameter and radius
diam(H)  rad(H)

